A Prolog assisted search for new simple Lie algebras

We describe some recent computer investigations with the `Constraint Logic Programming over Finite Domains' -- CLP(FD) -- library in the Prolog programming environment to search for new simple Lie algebras over the field $\GF(2)$ of $2$ elements. Motivated by a paper of Grishkov et. al., we specifically look for those with a `thin decomposition', and we settle one of their conjectures. We extrapolate from our results the existence of two new infinite families of simple Lie algebras, in addition to finding seven new sporadic examples in dimension $31$. We also better contextualise some previously discovered simple algebras, putting them into families which do not seem to have ever appeared in the literature, and give an updated table of those currently known.

==> KnownLieAlgebras.csv <==
Dim&No&Names&Num2Nilps&NumTorals&Thin&DimDerL&Res&NumAutL&NumSand&NumExpL
3&1&$\mathfrak{fsl}_2$, $W(1;\underline{2})'$, $P(1;\underline{2})$, $Kap_{2}(2)$, $Kap_{3}(3)$&1    &2    &$\times$&&&&&
6&1&$W(1;\underline{2})'\otimes\FF_{2^2}$&1    &2    &&&&&&
7&1&$W(1;\underline{3})'$, $P(1;\underline{3})$&1    &5    &&&&&&
7&2&$P(2;[2,1])$,&4    &3    &$\times$&&&&&
8&1&$A_2$, $W(2;\underline{1})$, $Q(3;\underline{1})$&22    &29    &&&&&&
8&2&${}^2A_2$&10    &13    &&&&&&
9&1&$W(1;\underline{2})'\otimes\FF_{2^3}$&1    &2    &&&&&&
10&1&${\rm Kap}_{3}(5)$&16    &22    &&&&&&
12&1&$W(1;\underline{2})'\otimes\FF_{2^4}$&1    &2    &&&&&&
14&1&$S(2;\underline{2})'$, $H(2;\underline{2})$&88    &41    &&&&&&
14&2&$P(4;\underline{1})$, ${\rm Kap}_{1}(4)$&100    &41    &&&&&&
14&3&${\rm Bro}_{2}(2;\underline{1})$&92    &113    &&&&&&
14&4&$W(1;\underline{3})'\otimes\FF_{2^2}$&64    &17    &&&&&&
14&5&$P(2;[2,1])\otimes\FF_{2^2}$&16    &5    &&&&&&
14&6&$A_3$, ${}^2A_3$, $G_2$, $S(3;\underline{1})$, $H(4;\underline{1})$&316    &337    &&&&&&
15&1&$W(1;\underline{4})'$, $P(1;\underline{4})$&576    &65    &&&&&&
15&2&$P(2;[3,1])$&112    &33    &&&&&&
15&3& ${\rm EM}$ &72    &97    &&&&&&
15&4& ${\rm ME}$ &88    &97    &&&&&&
15&5&$W(1;\underline{2})'\otimes\FF_{2^5}$&1    &2    &&&&&&
15&6&${\rm Kap}_{2}(4)$, ${\rm Kap_{3}}(6)$&152    &97    &$\times$&&&&&
15&7&$P(2;\underline{2})$&96    &49    &$\times$&&&&&
15&8&$P(3;[2,1,1])$&64    &41    &$\times$&&&&&
15&9& ${\rm Skry}$ &80    &25    &$\times$&&&&&
15&10&${\rm Eick}_{15,1}$&64    &25    &$\times$&&&&&
15&11&${\rm Eick}_{15,2}$&80    &57    &$\times$&&&&&
15&12&$N_1(4)$&80    &73    &$\times$&&&&&
16&1&$W(2;[2,1])$, $Q(3;[2,1,1])$&304    &321    &&&&&&
16&2&${\rm Eick}_{16,1}$&320    &209    &&&&&&
16&3&${\rm Eick}_{16,2}$&240    &209    &&&&&&
16&4&${\rm Eick}_{16,3}$&192    &193    &&&&&&
16&5&${\rm Eick}_{16,4}$&184    &137    &&&&&&
16&6&$A_2\otimes\FF_{2^2}, {}^2A_2\otimes\FF_{2^2}$&316    &337    &&&&&&
18&1&$W(1;\underline{2})'\otimes\FF_{2^6}$&1    &2    &&&&&&
20&1&${\rm Kap}_{3}(5)\otimes\FF_{2^2}$&256    &274    &&&&&&
21&1&${\rm Kap}_{3}(7)$&316    &674    &&&&&&
21&2&$W(1;\underline{2})'\otimes\FF_{2^7}$&1    &2    &&&&&&
21&3&$W(1;\underline{3})'\otimes\FF_{2^3}$&512    &65    &&&&&&
21&4&$P(2;[2,1])\otimes\FF_{2^3}$&64    &9    &&&&&&
24&1&$A_4$&6976    &10417    &&&&&&
24&2&$W(3;\underline{1})$&7232    &9473    &&&&&&
24&6&${}^2A_4$&3136    &3697    &&&&&&
24&3&$W(1;\underline{2})'\otimes\FF_{2^8}$&1    &2    &&&&&&
24&4&$A_2\otimes\FF_{2^3}$&4600    &4673    &&&&&&
24&5&${}^2A_2\otimes\FF_{2^3}$&3592    &3649    &&&&&&
26&1&$D_4$, ${}^2D_4$, ${}^3D_4$&69616    &69889    &&&&&&
27&1&$W(1;\underline{2})'\otimes\FF_{2^9}$&1    &2    &&&&&&
28&1&${\rm Kap}_{3}(8)$&10208    &6785    &&&&&&
28&2&$W(1;\underline{3})'\otimes\FF_{2^4}$&4096    &257    &&&&&&
28&3&$P(2;[2,1])\otimes\FF_{2^4}$&256    &17    &&&&&&
28&4&$A_3\otimes\FF_{2^2}, {}^2A_3\otimes\FF_{2^2}$&69616    &69889    &&&&&&
28&5&$S(2;\underline{2})'\otimes\FF_{2^2}$&5056    &1217    &&&&&&
28&6&$P(4;\underline{1})\otimes\FF_{2^2}$&5296    &1217    &&&&&&
28&7&${\rm Bro}_{2}(2;\underline{1})\otimes\FF_{2^2}$&5104    &5377    &&&&&&
30&1&$P(5;\underline{1}), {\rm Kap}_{1}(5)$ ($N_1(5)'$ ?)&17664    &9217    &&&&&&
30&2&${\rm Bro}_{2}(2;[2,1])$&27648    &16385    &&&&&&
30&3&$N_2(5)'$&39936    &16385    &&&&&&
30&4&$H(2;[3,2])$&79872    &10241    &&&&&&
30&5&$H(4;[2,1,1,1]), S(3;[2,1,1])$&70656    &53249    &&&&&&
30&6&${\rm Kap}_{3}(5)\otimes\FF_{2^3}$&4096    &4162    &&&&&&
30&7&$W(1;\underline{4})'\otimes\FF_{2^2}$&274432    &4097    &&&&&&
30&8&$P(2;\underline{2})\otimes\FF_{2^2}$&5632    &1281    &&&&&&
30&9&$P(2;[3,1])\otimes\FF_{2^2}$&7936    &1025    &&&&&&
30&10&$P(3;[2,1,1])\otimes\FF_{2^2}$&2176    &705    &&&&&&
30&11&${\rm Kap}_{2}(4)\otimes\FF_{2^2}$&17344    &4609    &&&&&&
30&12&${\rm Skry}\otimes\FF_{2^2}$&4864    &449    &&&&&&
30&13&${\rm Eick}_{15,1}\otimes\FF_{2^2}$&2176    &449    &&&&&&
30&14&${\rm Eick}_{15,2}\otimes\FF_{2^2}$&2944    &1473    &&&&&&
30&15&${\rm EM}\otimes\FF_{2^2}$&&&&&&&&
30&16&${\rm ME }\otimes\FF_{2^2}$&&&&&&&&
30&17&$N_1(4)\otimes\FF_{2^2}$&2944    &1729    &&&&&&
30&18&$W(1;\underline{2})'\otimes\FF_{2^{10}}$&1    &2    &&&&&&
31&1&$Q(5;\underline{1})$&106240    &118785    &&&&&&
31&2&$W(1;\underline{5})'$, $P(1;\underline{5})$&2572288    &16385    &&&&&&
31&3&$P(2;[4,1])$&143360    &8193    &&&&&&
31&4&$P(3;[3,1,1])$&41984    &10241    &&&&&&
31&5&$P(2;[3,2])$&69632    &12289    &&&&&&
31&6&$P(3;[2,2,1])$&23552    &9217    &$\times$&&&&&
31&7&$P(4;[2,1,1,1])$&18944    &8193    &$\times$&&&&&
31&8&LD&36864    &9217    &$\times$&&&&&
31&9&TW&18176    &7169    &$\times$&&&&&
31&10&LS&23296    &14977    &$\times$&&&&&
31&11&BW&38912    &13313    &$\times$&&&&&
31&12&GN&22528    &5121    &$\times$&&&&&
31&13&DL&36864    &10241    &$\times$&&&&&
31&14&CB&18944    &8193    &$\times$&&&&&
32&1&$W(2;\underline{2})$&&&&&&&&
32&2&$W(2;[3,1])$&&&&&&&&
32&3&$Q(3;[2,2,1])$&&&&&&&&
32&4&$Q(3;[3,1,1])$&&&&&&&&
32&5&$A_2\otimes\FF_{2^4}, {}^2A_2\otimes\FF_{2^4}$&&&&&&&&
32&6&$W(2;[2,1])\otimes\FF_{2^2}$&&&&&&&&
32&7&${\rm Eick}_{16,1}\otimes\FF_{2^2}$&&&&&&&&
32&8&${\rm Eick}_{16,2}\otimes\FF_{2^2}$&&&&&&&&
32&9&${\rm Eick}_{16,3}\otimes\FF_{2^2}$&&&&&&&&
32&10&${\rm Eick}_{16,4}\otimes\FF_{2^2}$&&&&&&&&
33&1&$W(1;\underline{2})'\otimes\FF_{2^{11}}$&1    &2    &&&&&&
34&1&$A_5$&  &  &&&&&&
34&1&${}^2A_5$&  &  &&&&&&
35&1&$W(1;\underline{3})'\otimes\FF_{2^5}$&  &   &&&&&&
35&2&$P(2;[2,1])\otimes\FF_{2^5}$&  &   &&&&&&
36&1&$W(1;\underline{2})'\otimes\FF_{2^{12}}$&1    &2    &&&&&&
36&2&${\rm Kap}_{3}(9)$&  &  &&&&&&
39&1&$W(1;\underline{2})'\otimes\FF_{2^{13}}$&1    &2    &&&&&&
40&1&$A_2\otimes\FF_{2^5}, \mathfrak{su}_2\otimes\FF_{2^5}$&  &  &&&&&&
40&2&${\rm Kap}_{3}(5)\otimes\FF_{2^4}$&  &  &&&&&&
42&1&$W(1;\underline{2})'\otimes\FF_{2^{14}}$&1    &2    &&&&&&
42&2&$W(1;\underline{3})'\otimes\FF_{2^6}$&  &  &&&&&&
42&3&$P(2;[2,1])\otimes\FF_{2^6}$&  &  &&&&&&
42&4&$A_3\otimes\FF_{2^3}$&  &  &&&&&&
42&5&$S(2;\underline{2})'\otimes\FF_{2^3}$&  &  &&&&&&
42&6&$P(4;\underline{1})\otimes\FF_{2^3}$&  &   &&&&&&
42&7&${\rm Bro}_{2}(2;\underline{1})\otimes\FF_{2^3}$&  &  &&&&&&
42&8&${\rm Kap}_{3}(7)\otimes\FF_{2^2}$&  &   &&&&&&
44&1&$B_5$, $C_5$, $D_5$&  &   &&&&&&
45&1&$W(1;\underline{2})'\otimes\FF_{2^{15}}$&1    &2    &&&&&&
45&2&$S(4;\underline{1})$&  &  &&&&&&
45&3&${\rm Kap}_{3}(10)$&  &  &&&&&&
45&4&$W(1;\underline{4})'\otimes\FF_{2^3}$&  &   &&&&&&
45&5&$P(2;\underline{2})\otimes\FF_{2^3}$&  &  &&&&&&
45&6&$P(2;[3,1])\otimes\FF_{2^3}$&  &  &&&&&&
45&7&$P(3;[2,1,1])\otimes\FF_{2^3}$&  &  &&&&&&
45&8&${\rm Kap}_{2}(4)\otimes\FF_{2^3}$&  &  &&&&&&
45&9&${\rm Skry}\otimes\FF_{2^3}$&  &  &&&&&&
45&10&${\rm Eick}_{15,1}\otimes\FF_{2^3}$&  &&&&&&&
45&11&${\rm Eick}_{15,2}\otimes\FF_{2^3}$&  &  &&&&&&
45&12&${\rm DD}\otimes\FF_{2^3}$&  &  &&&&&&
45&13&${\rm TW }\otimes\FF_{2^3}$&  &   &&&&&&
45&14&$N_1(4)\otimes\FF_{2^3}$&  &&&&&&&
48&1&$A_6$&  &&&&&&&
48&2&$W(1;\underline{2})'\otimes\FF_{2^{16}}$&1    &2    &&&&&&
48&3&$W(3;[2,1,1])$&  &  &&&&&&
48&4&$A_2\otimes\FF_{2^6}, \mathfrak{su}_2\otimes\FF_{2^6}$&  &  &&&&&&
48&5&$W(2;[2,1])\otimes\FF_{2^3}$&  &  &&&&&&
48&6&${\rm Eick}_{16,1}\otimes\FF_{2^3}$&  &   &&&&&&
48&7&${\rm Eick}_{16,2}\otimes\FF_{2^3}$&  &  &&&&&&
48&8&${\rm Eick}_{16,3}\otimes\FF_{2^3}$&  &   &&&&&&
48&9&${\rm Eick}_{16,4}\otimes\FF_{2^3}$&  &&&&&&&
48&10&$A_4\otimes\FF_{2^2}$&  &&&&&&&
48&11&$W(3;\underline{1})\otimes\FF_{2^2}$&  &  &&&&&&
49&1&$W(1;\underline{3})'\otimes\FF_{2^7}$&  &  &&&&&&
49&2&$P(2;[2,1])\otimes\FF_{2^7}$&  &  &&&&&&
50&1&${\rm Kap}_{3}(5)\otimes\FF_{2^5}$&  &  &&&&&&

